A discrete three-dimensional divdiv complex on polyhedral meshes with application to a mixed formulation of the biharmonic problem

In this work, following the Discrete de Rham (DDR) paradigm, we develop an arbitrary-order discrete divdiv complex on general polyhedral meshes. The construction rests 1) on discrete spaces that are spanned by vectors of polynomials whose components are attached to mesh entities and 2) on discrete operators obtained mimicking integration by parts formulas. We provide an in-depth study of the algebraic properties of the local complex, showing that it is exact on mesh elements with trivial topology. The new DDR complex is used to design a numerical scheme for the approximation of biharmonic problems, for which we provide detailed stability and convergence analyses.

==> data/3D/1/sol_0_k0_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
0.866025	0.0139855	0.222535	0.0214696	0.23652	0.25799	0.000279064	0.23893	0.532263	0.239209	0.771472
0.433013	0.00720631	0.216765	0.00314799	0.223971	0.227119	0.000445321	0.24133	1.63216	0.241775	1.87394
0.216506	0.00188688	0.128687	0.000257472	0.130574	0.130832	0.00048126	0.143079	2.03614	0.14356	2.1797
0.108253	0.000261985	0.0698481	1.76372e-05	0.07011	0.0701277	0.000490867	0.077821	2.14723	0.0783119	2.22555


==> data/3D/1/sol_0_k1_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
0.866025	0.0283568	0.298543	0.000325702	0.3269	0.327225	0.000426775	0.343161	1.06014	0.343588	1.40372
0.433013	0.0101156	0.146685	5.72975e-06	0.1568	0.156806	0.000489266	0.204287	2.07896	0.204776	2.28374
0.216506	0.000874055	0.0423315	1.6761e-07	0.0432056	0.0432057	0.000493788	0.0660183	2.17741	0.0665121	2.24392


==> data/3D/1/sol_0_k2_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
0.866025	0.0160321	0.36561	2.12832e-05	0.381642	0.381663	0.000480725	0.399038	1.70565	0.399518	2.10517
0.433013	0.0011624	0.103574	9.78508e-08	0.104736	0.104736	0.000493784	0.114904	2.1743	0.115398	2.2897
0.216506	4.06765e-05	0.01509	8.82373e-09	0.0151307	0.0151307	0.000494145	0.0315806	2.18504	0.0320748	2.21712


==> data/3D/1/sol_0_k3_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
0.866025	0.00992558	0.371351	5.26812e-06	0.381277	0.381282	0.000491751	0.394839	2.0932	0.395331	2.48853
0.433013	0.000267533	0.0423946	2.92712e-08	0.0426622	0.0426622	0.000494131	0.0520066	2.18459	0.0525007	2.23709


==> data/3D/1/sol_1_k0_detailed.dat <==
0.866025	0.00246995	0.025535	0.00126956	0.0280049	0.0292745	3.7037e-05	0.0292445	0.08	0.0292816	0.109282
0.433013	0.000881484	0.0239666	0.000113314	0.0248481	0.0249614	5.76643e-05	0.0264228	0.142144	0.0264805	0.168625
0.216506	0.000232537	0.0142168	8.04815e-06	0.0144493	0.0144573	6.17913e-05	0.0156522	0.171136	0.015714	0.18685
0.108253	3.2051e-05	0.00769575	5.15322e-07	0.0077278	0.00772831	6.28714e-05	0.00853581	0.179161	0.00859868	0.187759


==> data/3D/1/sol_1_k1_detailed.dat <==
0.866025	0.00140894	0.0307753	1.42073e-05	0.0321843	0.0321985	5.57481e-05	0.0330436	0.1	0.0330994	0.133099
0.433013	0.000828966	0.0155813	1.89932e-07	0.0164102	0.0164104	6.27459e-05	0.0194966	0.174012	0.0195594	0.193571
0.216506	6.86373e-05	0.00455544	3.25025e-09	0.00462408	0.00462408	6.32029e-05	0.00647343	0.181352	0.00653664	0.187889


==> data/3D/1/sol_1_k2_detailed.dat <==
0.866025	0.00109814	0.0286687	1.63432e-07	0.0297669	0.029767	6.20229e-05	0.0310147	0.145837	0.0310767	0.176913
0.433013	8.27954e-05	0.00916869	1.71497e-09	0.00925149	0.00925149	6.32062e-05	0.0101865	0.181273	0.0102497	0.191522
0.216506	3.0619e-06	0.00131856	1.3454e-09	0.00132163	0.00132163	6.32389e-05	0.00339256	0.181892	0.0034558	0.185348


==> data/3D/1/sol_1_k3_detailed.dat <==
0.866025	0.000761456	0.0317218	2.23327e-09	0.0324833	0.0324833	6.30558e-05	0.0335667	0.178643	0.0336297	0.212273
0.433013	1.83933e-05	0.00356362	7.97241e-10	0.00358201	0.00358201	6.32379e-05	0.00481929	0.181885	0.00488253	0.186768


==> data/3D/2/sol_0_k0_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
0.397989	0.00231661	0.168475	0.00040807	0.170791	0.1712	0.000460532	0.18047	1.83444	0.180931	2.01537
0.251164	0.000456351	0.120924	7.0642e-05	0.121381	0.121451	0.000481717	0.126362	2.04509	0.126843	2.17193
0.186914	0.000207681	0.096193	2.48449e-05	0.0964006	0.0964255	0.000487725	0.0997506	2.11037	0.100238	2.21061


==> data/3D/2/sol_0_k1_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
0.397989	0.00243281	0.0762367	2.64967e-07	0.0786695	0.0786698	0.000492045	0.106296	2.14499	0.106788	2.25178
0.251164	0.000479144	0.0329879	6.1041e-08	0.033467	0.0334671	0.000493828	0.0525259	2.17906	0.0530197	2.23208


==> data/3D/2/sol_0_k2_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
0.397989	0.000294106	0.0351547	1.33709e-08	0.0354488	0.0354488	0.000494052	0.0487035	2.18287	0.0491975	2.23207


==> data/3D/2/sol_0_k3_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
0.397989	6.60272e-05	0.0111977	5.78282e-09	0.0112637	0.0112637	0.000494149	0.0297194	2.18516	0.0302136	2.21537


==> data/3D/2/sol_1_k0_detailed.dat <==
0.397989	0.000337046	0.0187864	2.18713e-05	0.0191234	0.0191453	5.95596e-05	0.0201522	0.160371	0.0202118	0.180583
0.251164	7.30759e-05	0.0133106	3.56411e-06	0.0133837	0.0133872	6.19155e-05	0.0139707	0.172979	0.0140326	0.187012
0.186914	2.05304e-05	0.0105837	1.14343e-06	0.0106042	0.0106053	6.25392e-05	0.0110136	0.176849	0.0110761	0.187925


==> data/3D/2/sol_1_k1_detailed.dat <==
0.397989	0.000211676	0.00800994	1.76566e-08	0.00822161	0.00822163	6.3047e-05	0.010375	0.179777	0.0104381	0.190215
0.251164	4.28587e-05	0.00339742	6.83566e-09	0.00344028	0.00344029	6.32099e-05	0.00529291	0.181552	0.00535612	0.186908


==> data/3D/2/sol_1_k2_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
0.397989	2.16785e-05	0.00294944	1.07011e-09	0.00297112	0.00297112	6.32321e-05	0.00453129	0.181811	0.00459452	0.186405


==> data/3D/2/sol_1_k3_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
0.397989	4.09062e-06	0.000801761	4.91622e-10	0.000805851	0.000805852	6.32394e-05	0.00320504	0.1819	0.00326828	0.185169


==> data/3D/3/sol_0_k0_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
0.53033	0.0156955	0.393283	0.0132288	0.408978	0.422207	0.000453898	0.419335	1.64126	0.419789	2.06104
0.347376	0.00344021	0.194785	0.000909214	0.198225	0.199134	0.000478234	0.209319	2.00843	0.209797	2.21823


==> data/3D/3/sol_0_k1_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
0.53033	0.00750599	0.214003	0.000143521	0.221509	0.221653	0.000490913	0.247018	2.10646	0.247509	2.35396
0.347376	0.000790958	0.0765445	3.34492e-06	0.0773354	0.0773388	0.000493774	0.0905158	2.178	0.0910096	2.26901


==> data/3D/3/sol_0_k2_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
0.53033	0.0013968	0.108526	3.23074e-06	0.109922	0.109926	0.00049381	0.120423	2.17914	0.120916	2.30005
0.347376	7.28776e-05	0.0206284	2.66195e-08	0.0207013	0.0207013	0.00049414	0.0350552	2.18507	0.0355494	2.22062


==> data/3D/3/sol_0_k3_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
0.53033	0.000383964	0.0393835	1.79692e-06	0.0397675	0.0397693	0.000494133	0.0499566	2.18482	0.0504507	2.23527


==> data/3D/3/sol_1_k0_detailed.dat <==
0.53033	0.00220674	0.0455773	0.00040054	0.047784	0.0481846	5.89704e-05	0.0487384	0.146366	0.0487973	0.195163
0.347376	0.000450112	0.0213969	3.64888e-05	0.021847	0.0218835	6.14444e-05	0.0228866	0.168933	0.0229481	0.191881


==> data/3D/3/sol_1_k1_detailed.dat <==
0.53033	0.000544869	0.0202181	1.5462e-06	0.020763	0.0207645	6.29643e-05	0.0224911	0.177675	0.022554	0.200229
0.347376	6.19857e-05	0.00740458	6.41872e-08	0.00746657	0.00746663	6.32042e-05	0.00863904	0.181483	0.00870224	0.190185


==> data/3D/3/sol_1_k2_detailed.dat <==
0.53033	9.145e-05	0.0089356	2.07614e-08	0.00902705	0.00902707	6.32133e-05	0.00994305	0.181741	0.0100063	0.191747
0.347376	5.47316e-06	0.00171526	1.10521e-09	0.00172073	0.00172074	6.32384e-05	0.0035916	0.181896	0.00365484	0.185551


==> data/3D/3/sol_1_k3_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
0.53033	2.31638e-05	0.00282301	5.57267e-09	0.00284618	0.00284618	6.32383e-05	0.00428237	0.181897	0.00434561	0.186242


==> data/3D/4/sol_0_k0_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
1.22501	0.0715109	0.985446	0.939793	1.05696	1.99675	0.000384646	1.01086	1.19661	1.01124	2.20785
0.558943	0.0180028	0.348387	0.028047	0.366389	0.394436	0.000445776	0.383753	1.68591	0.384199	2.07011
0.499828	0.0134417	0.342286	0.0134898	0.355728	0.369218	0.000465941	0.372999	1.8835	0.373465	2.25697
0.39203	0.00632814	0.206425	0.00661618	0.212753	0.219369	0.000475003	0.231151	1.96958	0.231626	2.2012
0.313068	0.00505015	0.187971	0.00215543	0.193021	0.195177	0.000483873	0.21069	2.06715	0.211174	2.27832
0.256759	0.0046008	0.197574	0.000931856	0.202174	0.203106	0.00048739	0.217842	2.10548	0.218329	2.32381


==> data/3D/4/sol_0_k1_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
1.22501	0.202757	1.01677	0.0508508	1.21952	1.27037	0.000423434	1.15011	1.55897	1.15053	2.7095
0.558943	0.00582454	0.272408	0.000505782	0.278233	0.278739	0.000491861	0.294261	2.1319	0.294753	2.42666
0.499828	0.00305314	0.222527	0.000193856	0.22558	0.225774	0.000492783	0.23732	2.16108	0.237813	2.39889
0.39203	0.000837668	0.14558	7.22997e-05	0.146417	0.14649	0.000493349	0.153617	2.17196	0.15411	2.32607
0.313068	0.000420489	0.0769759	1.82281e-05	0.0773964	0.0774146	0.000493892	0.0866176	2.18103	0.0871115	2.26814
0.256759	0.000282279	0.0643527	6.05326e-06	0.064635	0.064641	0.000494035	0.0737542	2.18339	0.0742482	2.25764


==> data/3D/4/sol_0_k2_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
1.22501	0.0743492	1.25172	0.0123227	1.32606	1.33839	0.000478701	1.29096	1.92374	1.29144	3.21518
0.558943	0.00152194	0.112671	2.18147e-05	0.114193	0.114215	0.000493889	0.124146	2.18184	0.12464	2.30648
0.499828	0.000579992	0.0784902	5.94272e-06	0.0790702	0.0790762	0.000494086	0.0864563	2.18399	0.0869504	2.27094
0.39203	0.000140502	0.0307602	1.45407e-06	0.0309007	0.0309021	0.000494121	0.0424126	2.1848	0.0429067	2.22771
0.313068	4.66728e-05	0.0170303	2.28724e-07	0.017077	0.0170772	0.000494147	0.032399	2.18515	0.0328931	2.21805


==> data/3D/4/sol_0_k3_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
1.22501	0.0668296	0.937221	0.00712951	1.00405	1.01118	0.000488545	0.977975	2.09844	0.978463	3.0769
0.558943	0.000434823	0.0430849	5.65642e-06	0.0435197	0.0435254	0.000494143	0.0525459	2.18506	0.05304	2.2381
0.499828	0.000147367	0.0232927	2.05098e-06	0.0234401	0.0234422	0.00049415	0.0362087	2.1852	0.0367029	2.2219
0.39203	2.80329e-05	0.00813296	4.34786e-07	0.00816099	0.00816142	0.000494151	0.0283004	2.18523	0.0287945	2.21403


==> data/3D/4/sol_1_k0_detailed.dat <==
1.22501	0.015406	0.108861	0.0538558	0.124267	0.178123	5.16269e-05	0.12003	0.12152	0.120082	0.241602
0.558943	0.00232563	0.0393148	0.000934498	0.0416405	0.042575	5.76909e-05	0.0428368	0.144541	0.0428945	0.187435
0.499828	0.00169955	0.0385177	0.000392376	0.0402173	0.0406096	5.99987e-05	0.0415249	0.159874	0.0415849	0.201459
0.39203	0.000784049	0.022946	0.000191553	0.02373	0.0239216	6.11043e-05	0.0253991	0.16608	0.0254602	0.19154
0.313068	0.000619814	0.0206642	6.46475e-05	0.021284	0.0213487	6.2019e-05	0.0229185	0.173214	0.0229805	0.196194
0.256759	0.000567159	0.0217155	3.08355e-05	0.0222826	0.0223135	6.24816e-05	0.0237417	0.17609	0.0238041	0.199895


==> data/3D/4/sol_1_k1_detailed.dat <==
1.22501	0.0202219	0.101006	0.00152234	0.121228	0.12275	5.50036e-05	0.113511	0.140178	0.113566	0.253745
0.558943	0.000483026	0.026285	1.43154e-05	0.026768	0.0267823	6.30302e-05	0.0279456	0.178745	0.0280086	0.206753
0.499828	0.000247487	0.0226534	4.56259e-06	0.0229009	0.0229055	6.31047e-05	0.023745	0.18041	0.0238081	0.204218
0.39203	6.70367e-05	0.0128547	1.55067e-06	0.0129217	0.0129233	6.31648e-05	0.0136334	0.181168	0.0136965	0.194865
0.313068	3.63354e-05	0.00784707	4.5672e-07	0.00788341	0.00788387	6.32128e-05	0.00878364	0.181643	0.00884686	0.19049
0.256759	2.49844e-05	0.0065128	1.62836e-07	0.00653778	0.00653794	6.32272e-05	0.00748943	0.181787	0.00755266	0.18934


==> data/3D/4/sol_1_k2_detailed.dat <==
1.22501	0.00542402	0.123197	0.000118635	0.128621	0.12874	6.20226e-05	0.125484	0.168924	0.125546	0.29447
0.558943	0.000117972	0.00975411	2.53923e-07	0.00987208	0.00987234	6.32138e-05	0.0108109	0.18178	0.0108741	0.192654
0.499828	4.46822e-05	0.00683439	7.32575e-08	0.00687907	0.00687914	6.32332e-05	0.00772874	0.181854	0.00779197	0.189646
0.39203	1.04799e-05	0.00269719	1.61852e-08	0.00270767	0.00270769	6.32368e-05	0.00418443	0.181889	0.00424767	0.186137
0.313068	3.6468e-06	0.00146124	2.38041e-09	0.00146489	0.00146489	6.32391e-05	0.00343917	0.181899	0.00350241	0.185402


==> data/3D/4/sol_1_k3_detailed.dat <==
1.22501	0.00482826	0.0735462	6.39632e-05	0.0783745	0.0784384	6.27169e-05	0.0763537	0.177571	0.0764164	0.253987
0.558943	2.95351e-05	0.00335763	2.24543e-08	0.00338716	0.00338718	6.32389e-05	0.0046469	0.181899	0.00471014	0.186609
0.499828	1.01135e-05	0.00173467	6.28417e-09	0.00174478	0.00174479	6.32394e-05	0.00356419	0.181902	0.00362743	0.185529
0.39203	1.78872e-06	0.000612345	1.44084e-09	0.000614134	0.000614136	6.32396e-05	0.00314687	0.181902	0.00321011	0.185112


==> data/3D/5/sol_0_k0_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
0.826961	0.00796678	0.183438	0.00231781	0.191405	0.193723	0.000357831	0.19997	0.835392	0.200328	1.03572
0.588333	0.00487502	0.197718	0.00178181	0.202593	0.204374	0.000430214	0.215447	1.54854	0.215878	1.76441
0.458062	0.0023815	0.170533	0.000795186	0.172914	0.173709	0.000450014	0.182843	1.769	0.183293	1.95229
0.359657	0.000375005	0.133617	0.000270065	0.133992	0.134262	0.000459533	0.137361	1.84262	0.13782	1.98044
0.312408	0.00031512	0.107176	0.000141785	0.107491	0.107633	0.000470328	0.108852	1.94412	0.109322	2.05344
0.265302	0.000303162	0.0956054	8.2769e-05	0.0959085	0.0959913	0.000476565	0.0975158	2.0026	0.0979924	2.10059
0.23279	0.000423944	0.0869267	5.10785e-05	0.0873506	0.0874017	0.000480214	0.0876329	2.04056	0.0881131	2.12868


==> data/3D/5/sol_0_k1_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
0.826961	0.0137269	0.211493	1.8944e-05	0.22522	0.225239	0.000468823	0.261294	1.78951	0.261763	2.05127
0.588333	0.00607214	0.146976	2.77216e-06	0.153048	0.153051	0.000483195	0.18282	2.03338	0.183304	2.21668
0.458062	0.00290027	0.0884211	9.20678e-07	0.0913214	0.0913223	0.000489646	0.119132	2.11043	0.119622	2.23005
0.359657	0.00102608	0.0509568	2.47686e-07	0.0519829	0.0519831	0.000492247	0.0729962	2.15072	0.0734884	2.22421
0.312408	0.000341073	0.0295404	8.0419e-08	0.0298814	0.0298815	0.000493171	0.0474399	2.16698	0.0479331	2.21491
0.265302	0.0002328	0.0227746	4.71988e-08	0.0230074	0.0230075	0.000493599	0.0412106	2.17455	0.0417042	2.21625


==> data/3D/5/sol_0_k2_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
0.826961	0.00738937	0.194641	4.24071e-07	0.20203	0.202031	0.000488825	0.225592	2.0806	0.22608	2.30668
0.588333	0.00168978	0.0862686	7.75308e-07	0.0879584	0.0879592	0.000493149	0.103059	2.16178	0.103552	2.26533
0.458062	0.000524395	0.0426917	8.2138e-07	0.0432161	0.043217	0.000493905	0.057553	2.17954	0.0580469	2.23758
0.359657	0.000127068	0.0205093	1.39242e-07	0.0206364	0.0206365	0.000494076	0.0362812	2.18332	0.0367753	2.22009


==> data/3D/5/sol_0_k3_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
0.826961	0.00335698	0.116563	1.66343e-08	0.11992	0.11992	0.000493545	0.133205	2.16861	0.133699	2.30231
0.588333	0.000563194	0.0409793	1.29146e-06	0.0415425	0.0415438	0.00049407	0.0527122	2.18323	0.0532063	2.23644
0.458062	0.000145851	0.0160047	1.27339e-06	0.0161505	0.0161518	0.00049414	0.0326686	2.18491	0.0331627	2.21807


==> data/3D/5/sol_1_k0_detailed.dat <==
0.826961	0.00190267	0.024605	7.59174e-05	0.0265076	0.0265836	4.92393e-05	0.0281432	0.107416	0.0281925	0.135609
0.588333	0.000585197	0.0230671	7.40335e-05	0.0236523	0.0237263	5.49756e-05	0.0247299	0.138045	0.0247849	0.16283
0.458062	0.000244225	0.019559	2.27991e-05	0.0198032	0.019826	5.75245e-05	0.0205499	0.151625	0.0206074	0.172233
0.359657	1.78854e-05	0.015105	9.01494e-06	0.0151229	0.0151319	5.93545e-05	0.0154006	0.159752	0.01546	0.175212
0.312408	3.85937e-05	0.0118873	4.58016e-06	0.0119259	0.0119305	6.05278e-05	0.0120241	0.165867	0.0120846	0.177952
0.265302	3.67932e-05	0.0106944	2.60157e-06	0.0107312	0.0107338	6.12773e-05	0.0108631	0.169644	0.0109244	0.180569
0.23279	5.44375e-05	0.0096416	1.54156e-06	0.00969603	0.00969758	6.16859e-05	0.00969965	0.17204	0.00976134	0.181801


==> data/3D/5/sol_1_k1_detailed.dat <==
0.826961	0.00156353	0.0251261	5.63838e-07	0.0266897	0.0266902	6.09832e-05	0.0295521	0.165412	0.0296131	0.195025
0.588333	0.000508501	0.0153641	7.80047e-08	0.0158726	0.0158726	6.21553e-05	0.0179549	0.172445	0.0180171	0.190462
0.458062	0.000245264	0.00947884	3.78451e-08	0.0097241	0.00972414	6.2821e-05	0.0117673	0.177819	0.0118301	0.189649
0.359657	8.60568e-05	0.00543393	6.83613e-08	0.00551999	0.00552005	6.30501e-05	0.00725311	0.179823	0.00731616	0.187139
0.312408	3.1876e-05	0.00323908	9.4149e-09	0.00327096	0.00327097	6.31438e-05	0.00499892	0.180804	0.00506206	0.185866
0.265302	2.25536e-05	0.00249007	9.58495e-09	0.00251262	0.00251263	6.31848e-05	0.00438875	0.181248	0.00445193	0.1857


==> data/3D/5/sol_1_k2_detailed.dat <==
0.826961	0.000620022	0.0189485	1.00641e-08	0.0195685	0.0195685	6.27778e-05	0.0211378	0.177858	0.0212006	0.199059
0.588333	0.000124858	0.0075106	4.37767e-08	0.00763546	0.0076355	6.3158e-05	0.00894779	0.181057	0.00901095	0.190068
0.458062	3.95369e-05	0.00370255	4.97625e-08	0.00374208	0.00374213	6.32184e-05	0.0052839	0.181646	0.00534712	0.186993
0.359657	8.34652e-06	0.00175077	1.52457e-08	0.00175911	0.00175913	6.32333e-05	0.00367626	0.181821	0.00373949	0.18556


==> data/3D/5/sol_1_k3_detailed.dat <==
0.826961	0.000216492	0.00848115	1.11469e-08	0.00869764	0.00869765	6.31986e-05	0.00968764	0.181404	0.00975084	0.191155
0.588333	3.56228e-05	0.00312863	1.50595e-07	0.00316426	0.00316441	6.32339e-05	0.00458697	0.181849	0.00465021	0.186499
0.458062	8.763e-06	0.00117104	1.09545e-07	0.0011798	0.00117991	6.32388e-05	0.00335102	0.181895	0.00341426	0.185309


==> data/3D/6/sol_0_k0_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
0.414716	0.00226429	0.182212	0.000322808	0.184476	0.184799	0.000454758	0.193115	1.79304	0.19357	1.98661
0.326348	0.00108754	0.149714	0.000164522	0.150802	0.150967	0.000467788	0.157534	1.90463	0.158002	2.06263
0.26692	0.000513085	0.125261	6.88444e-05	0.125774	0.125843	0.000477569	0.131274	2.00859	0.131752	2.14034
0.208757	0.000179327	0.0970603	2.87622e-05	0.0972396	0.0972684	0.000483379	0.100996	2.07112	0.101479	2.17259
0.161889	0.000258715	0.0804059	1.19754e-05	0.0806647	0.0806766	0.000487518	0.0830466	2.11239	0.0835341	2.19593


==> data/3D/6/sol_0_k1_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
0.414716	0.0025433	0.0954189	2.63109e-07	0.0979622	0.0979624	0.00049166	0.121738	2.14257	0.122229	2.2648
0.326348	0.00118962	0.0596173	6.87194e-07	0.0608069	0.0608076	0.000492925	0.0815572	2.16388	0.0820501	2.24593
0.26692	0.000611576	0.039174	8.59227e-07	0.0397856	0.0397865	0.000493656	0.0592316	2.17642	0.0597252	2.23614


==> data/3D/6/sol_0_k2_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
0.414716	0.000431007	0.0406686	1.69868e-08	0.0410996	0.0410996	0.000494032	0.0546026	2.1828	0.0550966	2.2379


==> data/3D/6/sol_0_k3_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
0.414716	9.56495e-05	0.0126036	2.77033e-08	0.0126992	0.0126992	0.000494148	0.0304642	2.18516	0.0309584	2.21612


==> data/3D/6/sol_1_k0_detailed.dat <==
0.414716	0.000294378	0.0205867	1.27845e-05	0.0208811	0.0208939	5.87756e-05	0.0217026	0.156662	0.0217613	0.178423
0.326348	0.000148767	0.0167242	6.2689e-06	0.016873	0.0168792	6.02795e-05	0.0175369	0.163349	0.0175972	0.180947
0.26692	7.05793e-05	0.0138254	2.27393e-06	0.013896	0.0138982	6.13743e-05	0.0144496	0.169871	0.014511	0.184382
0.208757	1.6337e-05	0.0107043	8.61325e-07	0.0107206	0.0107215	6.20311e-05	0.011109	0.173987	0.011171	0.185158
0.161889	2.95787e-05	0.00884443	3.59926e-07	0.00887401	0.00887437	6.24945e-05	0.00912354	0.176789	0.00918603	0.185975


==> data/3D/6/sol_1_k1_detailed.dat <==
0.414716	0.000225637	0.00936399	8.66243e-09	0.00958963	0.00958963	6.29954e-05	0.0115407	0.179493	0.0116037	0.191096
0.326348	0.000106195	0.00611746	8.95122e-08	0.00622366	0.00622375	6.3126e-05	0.0080074	0.180656	0.00807052	0.188727
0.26692	5.47453e-05	0.00397414	9.10234e-08	0.00402889	0.00402898	6.31924e-05	0.00585955	0.181359	0.00592275	0.187282


==> data/3D/6/sol_1_k2_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
0.414716	2.9893e-05	0.00333747	9.64675e-09	0.00336736	0.00336737	6.32303e-05	0.00489539	0.181806	0.00495862	0.186764


==> data/3D/6/sol_1_k3_detailed.dat <==
meshsize 	errU 	errS 
errSH 	errT 	errTH 	normU 	normS 	normSH 	normT 	normTH
0.414716	5.92356e-06	0.000887917	1.38799e-09	0.00089384	0.000893842	6.32393e-05	0.00323575	0.1819	0.00329899	0.185199

